DESI and DECaLS (D&D): galaxy-galaxy lensing measurements with 1% survey and its forecast

The shear measurement from DECaLS (Dark Energy Camera Legacy Survey) provides an excellent opportunity for galaxy-galaxy lensing study with DESI (Dark Energy Spectroscopic Instrument) galaxies, given the large ($\sim 9000$ deg$^2$) sky overlap. We explore this potential by combining the DESI 1\% survey and DECaLS DR8. With $\sim 106$ deg$^2$ sky overlap, we achieve significant detection of galaxy-galaxy lensing for BGS and LRG as lenses. Scaled to the full BGS sample, we expect the statistical errors to improve from $18(12)\%$ to a promising level of $2(1.3)\%$ at $\theta>8^{'}(<8^{'})$. This brings stronger requirements for future systematics control. To fully realize such potential, we need to control the residual multiplicative shear bias $|m|<0.01$ and the bias in the mean redshift $|\Delta z|<0.015$. We also expect significant detection of galaxy-galaxy lensing with DESI LRG/ELG full samples as lenses, and cosmic magnification of ELG through cross-correlation with low-redshift DECaLS shear. {If such systematical error control can be achieved,} we find the advantages of DECaLS, comparing with KiDS (Kilo Degree Survey) and HSC (Hyper-Suprime Cam), are at low redshift, large-scale, and in measuring the shear-ratio (to $\sigma_R\sim 0.04$) and cosmic magnification.

==> DnD 1pc mnras/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
